Accretion Disk Sizes from Continuum Reverberation Mapping of AGN Selected from the ZTF Survey

We present the accretion disk size estimates for a sample of 19 active galactic nuclei (AGN) using the optical $g$, $r$, and $i$ band light curves obtained from the Zwicky Transient Facility (ZTF) survey. All the AGN have reliable supermassive black hole (SMBH) mass estimates based on previous reverberation mapping measurements. The multi-band light curves are cross-correlated, and the reverberation lag is estimated using the Interpolated Cross-Correlation Function (ICCF) method and the Bayesian method using the {\sc javelin} code. As expected from the disk reprocessing arguments, the $g-r$ band lags are shorter than the $g-i$ band lags for this sample. The interband lags for all, but 5 sources, are larger than the sizes predicted from the standard Shakura Sunyaev (SS) analytical model. We fit the light curves directly using a thin disk model implemented through the {\sc javelin} code to get the accretion disk sizes. The disk sizes obtained using this model are on an average 3.9 times larger than the prediction based on the SS disk model. We find a weak correlation between the disk sizes and the known physical parameters, namely, the luminosity and the SMBH mass. In the near future, a large sample of AGN covering broader ranges of luminosity and SMBH mass from large photometric surveys would be helpful in a better understanding of the structure and physics of the accretion disk.

==> ztf_draft/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
